The Environments of Luminous Radio - WISE Selected Infrared Galaxies

We have observed the environments of a population of 33 heavily dust obscured, ultra-luminous, high-redshift galaxies, selected using WISE and NVSS at $z>$1.3 with the Infra-Red Array Camera on the $Spitzer$ Space Telescope over $\rm5.12\,'\times5.12\,'$ fields. Colour selections are used to quantify any potential overdensities of companion galaxies in these fields. We find no significant excess of galaxies with the standard colour selection for IRAC colours of $\rm[3.6]-[4.5]>-0.1$ consistent with galaxies at $z>$1.3 across the whole fields with respect to wide-area $Spitzer$ comparison fields, but there is a $\rm>2\sigma$ statistical excess within $\rm0.25\,'$ of the central radio-WISE galaxy. Using a colour selection of $\rm[3.6]-[4.5]>0.4$, 0.5 magnitudes redder than the standard method of selecting galaxies at $z>$1.3, we find a significant overdensity, in which $\rm76\%$ ($\rm33\%$) of the 33 fields have a surface density greater than the $\rm3\sigma$ ($\rm5\sigma$) level. There is a statistical excess of these redder galaxies within $\rm0.5\,'$, rising to a central peak $\rm\sim2$--4 times the average density. This implies that these galaxies are statistically linked to the radio-WISE selected galaxy, indicating similar structures to those traced by red galaxies around radio-loud AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
